Action-based dynamical models of M31-like galaxies

In this work, we present an action-based dynamical equilibrium model to constrain the phase-space distribution of stars in the stellar halo, present-day dark matter distribution, and the total mass distribution in M31-like galaxies. The model comprises a three-component gravitational potential (stellar bulge, stellar disk, and a dark matter halo), and a double-power law distribution function (DF), $f(\mathbf{J})$, which is a function of actions. A Bayesian model-fitting algorithm was implemented that enabled both parameters of the potential and DF to be explored. After testing the model-fitting algorithm on mock data drawn from the model itself, it was applied to a set of three M31-like haloes from the Auriga simulations (Auriga 21, Auriga 23, Auriga 24). Furthermore, we tested the equilibrium assumption and the ability of a double-power law distribution function to represent the stellar halo stars. The model incurs an error in the total enclosed mass of around 10 percent out to 100 kpc, thus justifying the equilibrium assumption. Furthermore, the double-power law DF used proves to be an appropriate description of the investigated M31-like halos. The anisotropy profiles of the halos were also investigated and discussed from a merger history point of view.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
